Symmetry, Geometry, Topology and Spin: Heisenberg spins in the continuum limit/magnetic vesicles

In this thesis I present my research on the exotic configurations of antiferromagnetic systems characterised by a topological invariant. The research presented outlines the construction of novel local antiferromagnetic degrees of freedom for low dimensional antiferromagnetic lattices. This new construction reproduces the real division algebra hierarchy satisfied by the nonlinear sigma-model and reveals the presence of a novel local gauge field. I have also studied elastic magnetic vesicles of spherical and toric genus in the presence of a magnetic soliton. My studies reveal a global shrinking, with local swellings in the regions where the soliton presents a spin-flip. The geometrical origin of this novel phenomena led me to interpret the geometric frustration of magnetic vesicles as the competition between the two topological orders present. The microscopic mechanism and topological competition suggested above go beyond the scope of this thesis, providing a microscopic explanation for the Fermi-Bose transmutation and a way to deal with this type of exotic physics.

==> ReadMe.txt <==
This is a README file for paper cond-mat/9909129
%auto-ignore

[1] The text file `gtsThesis.txt' contains
a BibTeX entry and a short abstract.

[2] Just [pdf]LaTeX twice the driver file `gtsThesis.tex'
to get the correct output:
[21] PostScript output:
latex gtsThesis.tex
latex gtsThesis.tex
dvips gtsThesis.dvi
[22] PDF output:
pdflatex gtsThesis.tex
pdflatex gtsThesis.tex


[3] Please let me know if any trouble:

mailto:jerome.benoit@ptm.u-cergy.fr
mailto:JGMBenoit@wanadoo.fr
http://perso.wanadoo.fr/jgmbenoit/


==> gtsThesis.txt <==
%%%% `gtsThesis.txt` TeXT file | read it!
%%%% %auto-ignore
%%%%===============================================================
%%%% Title: Symmetry, Geometry, Topology and Spin:
%%%%          Heisenberg spins in the continuum limit
%%%%          magnetic vesicles
%%%% PhD Thesis, University of Cergy-Pontoise (June 1999)
%%%% Author: Jerome BENOIT
%%%% PhD adviser: Rossen DANDOLOFF
%%%% Corresponding author: Jerome BENOIT
%%%% Email: jerome.benoit@ptm.u-cergy.fr
%%%% Address: Laboratoire de Physique Theorique et Modelisation
%%%%   Universite de Cergy-Pontoise
%%%%   95302 Cergy-Pontoise
%%%%   France
%%%%
%%%%=================================================================
%%%%@PHDTHESIS{SGTS,
%%%%  author  = {J\'er\^ome Benoit},
%%%%  title   = {Symmetry, Geometry, Topology and Spin:
%%%%              {H}eisenberg spins in the continuum limit/
%%%%              magnetic vesicles},
%%%%  school  = "Universit\'e~de~Cergy-Pontoise",
%%%%  year    = {1999},
%%%%  month   = {June},
%%%%  language= {french}
%%%%  eprint  = {cond-mat/9909129},
%%%%}
%%%%=================================================================
In this thesis I present my research on the exotic configurations of
antiferromagnetic systems characterised by a topological invariant.
The research presented outlines the construction of novel local
antiferromagnetic degrees of freedom for low dimensional
antiferromagnetic lattices. This new construction reproduces
the real division algebra hierarchy satisfied by the nonlinear
sigma-model and reveals the presence of a novel local gauge field.
I have also studied elastic magnetic vesicles
of spherical and toric genus in the presence of a magnetic soliton.
My studies reveal a global shrinking, with local swellings
in the regions where the soliton presents a spin-flip.
The geometrical origin of this novel phenomena led me to interpret
the geometric frustration of magnetic vesicles as the competition
between the two topological orders present.
The microscopic mechanism and topological competition suggested
above go beyond the scope of this thesis,
providing a microscopic explanation for the Fermi-Bose transmutation
and a way to deal with this type of exotic physics.
%%
%% End of file `gtsThesis.txt`.

